The Depth and Reach of Exploitation: Contracting with Endogenously Naive Consumers

Consumers can invest resources to understand and avoid their behavioral mistakes, and their incentives to do so depend on the market consequences of remaining naive. We incorporate this feedback between consumers' cognitive states and market outcomes into a general contracting model. Firms face a trade-off between the depth and reach of exploitation: deeper exploitation raises profit from a naive consumer but induces greater cognitive investment, promoting sophistication and shrinking the exploitable consumer base. This trade-off disciplines exploitation and can cause policies that benefit consumers when cognition is fixed to backfire when cognition is endogenous.

==> Fxstar_tau_c_halfz.dat <==
0 0.5
0.02 0.4999938531176785
0.03 0.4999862837665042
0.04 0.49997581664137414
0.05 0.4999625244649797
0.06 0.4999464784648955
0.07 0.49992774839570986
0.08 0.4999064025612632
0.09000000000000001 0.4998825078369642
0.1 0.49985612969216187
0.11 0.49982733221254527
0.12000000000000001 0.4997961781225504
0.13 0.49976272880774875
0.13999999999999999 0.4997270443372015
0.15 0.499689183485753
0.16 0.4996492037562501
0.16999999999999998 0.4996071614016667
0.18 0.4995631114471184
0.19 0.49951710771174906
0.19999999999999998 0.4994692028304788
0.21 0.4994194482755947
0.22 0.4993678943781754
0.22999999999999998 0.4993145903493357
0.24 0.49925958430128026
0.25 0.4992029232681574
0.26 0.49914465322670165
0.27 0.4990848191166577
0.28 0.49902346486097815
0.29000000000000004 0.4989606333857869
0.30000000000000004 0.4988963666401016
0.31 0.4988307056153112
0.32 0.49876369036440005
0.33 0.4986953600209171
0.34 0.49862575281768495
0.35000000000000003 0.498554906105244
0.36000000000000004 0.49848285637003065
0.37000000000000005 0.49840963925228576
0.38 0.49833528956369144
0.39 0.4982598413047351
0.4 0.49818332768179896
0.41000000000000003 0.49810578112397363
0.42000000000000004 0.49802723329959686
0.43000000000000005 0.49794771513251634
0.44 0.49786725681807553
0.45 0.4977858878388257
0.46 0.49770363697996267
0.47000000000000003 0.4976205323444899
0.48000000000000004 0.49753660136811007
0.49000000000000005 0.49745187083384534
0.5 0.49736636688638847
0.51 0.4972801150461872
0.52 0.49719314022326333
0.53 0.4971054667307697
0.54 0.49701711829828543
0.55 0.4969281180848547
0.56 0.49683848869177016
0.5700000000000001 0.49674825217510277
0.5800000000000001 0.49665743005798424
0.5900000000000001 0.49656604334264165
0.6 0.4964741125221891
0.61 0.49638165759217967
0.62 0.49628869806191955
0.63 0.49619525296555
0.64 0.49610134087289726
0.65 0.49600697990009746
0.66 0.4959121877199967
0.67 0.4958169815723319
0.68 0.49572137827369456
0.6900000000000001 0.4956253942272828
0.7000000000000001 0.4955290454324419
0.7100000000000001 0.49543234749400133
0.7200000000000001 0.49533531563140676
0.73 0.4952379646876556
0.74 0.4951403091380352
0.75 0.4950423630986708
0.76 0.4949441403348832
0.77 0.4948456542693632
0.78 0.49474691799016424
0.79 0.49464794425851555
0.8 0.49454874551646244
0.81 0.49444933389433465
0.8200000000000001 0.4943497212180462
0.8300000000000001 0.4942499190162315
0.8400000000000001 0.49414993852721933
0.8500000000000001 0.49404979070584887
0.86 0.493949486230132
0.87 0.49384903550776105
0.88 0.4937484486824709
0.89 0.4936477356402541
0.9 0.4935469060154327
0.91 0.49344596919659267
0.92 0.49334493433237925
0.93 0.49324381033716036
0.9400000000000001 0.4931426058965588
0.9500000000000001 0.49304132947285584
0.9600000000000001 0.4929399893102706
0.9700000000000001 0.49283859344011527
0.98 0.4927371496858324
0.99 0.4926356656679134
1. 0.4925341488087037

==> cdf_tau_c_halfz_0.dat <==
0. 0.
0.005 0.005
0.01 0.01
0.015 0.015
0.02 0.02
0.025 0.025
0.03 0.03
0.035 0.035
0.04 0.04
0.045 0.045
0.05 0.05
0.055 0.055
0.06 0.06
0.065 0.065
0.07 0.07
0.075 0.075
0.08 0.08
0.085 0.085
0.09 0.09
0.095 0.095
0.1 0.1
0.105 0.105
0.11 0.11
0.115 0.115
0.12 0.12
0.125 0.125
0.13 0.13
0.135 0.135
0.14 0.14
0.145 0.145
0.15 0.15
0.155 0.155
0.16 0.16
0.165 0.165
0.17 0.17
0.17500000000000002 0.17500000000000002
0.18 0.18
0.185 0.185
0.19 0.19
0.195 0.195
0.2 0.2
0.20500000000000002 0.20500000000000002
0.21 0.21
0.215 0.215
0.22 0.22
0.225 0.225
0.23 0.23
0.23500000000000001 0.23500000000000001
0.24 0.24
0.245 0.245
0.25 0.25
0.255 0.255
0.26 0.26
0.265 0.265
0.27 0.27
0.275 0.275
0.28 0.28
0.28500000000000003 0.28500000000000003
0.29 0.29
0.295 0.295
0.3 0.3
0.305 0.305
0.31 0.31
0.315 0.315
0.32 0.32
0.325 0.325
0.33 0.33
0.335 0.335
0.34 0.34
0.34500000000000003 0.34500000000000003
0.35000000000000003 0.35000000000000003
0.355 0.355
0.36 0.36
0.365 0.365
0.37 0.37
0.375 0.375
0.38 0.38
0.385 0.385
0.39 0.39
0.395 0.395
0.4 0.4
0.405 0.405
0.41000000000000003 0.41000000000000003
0.41500000000000004 0.41500000000000004
0.42 0.42
0.425 0.425
0.43 0.43
0.435 0.435
0.44 0.44
0.445 0.445
0.45 0.45
0.455 0.455
0.46 0.46
0.465 0.465
0.47000000000000003 0.47000000000000003
0.47500000000000003 0.47500000000000003
0.48 0.48
0.485 0.485
0.49 0.49
0.495 0.495
0.5 0.5
0.505 0.505
0.51 0.51
0.515 0.515
0.52 0.52
0.525 0.525
0.53 0.53
0.535 0.535
0.54 0.54
0.545 0.545
0.55 0.55
0.555 0.555
0.56 0.56
0.5650000000000001 0.5650000000000001
0.5700000000000001 0.5700000000000001
0.5750000000000001 0.5750000000000001
0.58 0.58
0.585 0.585
0.59 0.59
0.595 0.595
0.6 0.6
0.605 0.605
0.61 0.61
0.615 0.615
0.62 0.62
0.625 0.625
0.63 0.63
0.635 0.635
0.64 0.64
0.645 0.645
0.65 0.65
0.655 0.655
0.66 0.66
0.665 0.665
0.67 0.67
0.675 0.675
0.68 0.68
0.685 0.685
0.6900000000000001 0.6900000000000001
0.6950000000000001 0.6950000000000001
0.7000000000000001 0.7000000000000001
0.705 0.705
0.71 0.71
0.715 0.715
0.72 0.72
0.725 0.725
0.73 0.73
0.735 0.735
0.74 0.74
0.745 0.745
0.75 0.75
0.755 0.755
0.76 0.76
0.765 0.765
0.77 0.77
0.775 0.775
0.78 0.78
0.785 0.785
0.79 0.79
0.795 0.795
0.8 0.8
0.805 0.805
0.81 0.81
0.8150000000000001 0.8150000000000001
0.8200000000000001 0.8200000000000001
0.8250000000000001 0.8250000000000001
0.8300000000000001 0.8300000000000001
0.835 0.835
0.84 0.84
0.845 0.845
0.85 0.85
0.855 0.855
0.86 0.86
0.865 0.865
0.87 0.87
0.875 0.875
0.88 0.88
0.885 0.885
0.89 0.89
0.895 0.895
0.9 0.9
0.905 0.905
0.91 0.91
0.915 0.915
0.92 0.92
0.925 0.925
0.93 0.93
0.935 0.935
0.9400000000000001 0.9400000000000001
0.9450000000000001 0.9450000000000001
0.9500000000000001 0.9500000000000001
0.9550000000000001 0.9550000000000001
0.96 0.96
0.965 0.965
0.97 0.97
0.975 0.975
0.98 0.98
0.985 0.985
0.99 0.99
0.995 0.995
1. 1.

==> cdf_tau_c_halfz_0p5.dat <==
0. 0.
0.005 0.005012437422265981
0.01 0.010049498762520703
0.015 0.015110806267030652
0.02 0.020195980401306657
0.025 0.02530463989753684
0.03 0.030436401802230173
0.035 0.035590881524060536
0.04 0.04076769288190363
0.045 0.04596644815305917
0.05 0.05118675812164819
0.055 0.05642823212717851
0.06 0.061690478113269
0.065 0.06697310267652468
0.07 0.07227571111555398
0.075 0.07759790748011841
0.08 0.08293929462040972
0.085 0.08829947423644002
0.09 0.09367804692754267
0.095 0.09907461224197067
0.1 0.10448876872658586
0.105 0.10992011397663048
0.11 0.1153682446855715
0.115 0.12083275669500948
0.12 0.12631324504464425
0.125 0.13180930402228697
0.13 0.13732052721391108
0.135 0.14284650755373374
0.14 0.14838683737431824
0.145 0.15394110845668907
0.15 0.15950891208045193
0.155 0.16508983907390795
0.16 0.170683479864156
0.165 0.1762894245271729
0.17 0.18190726283786351
0.17500000000000002 0.18753658432007125
0.18 0.19317697829654312
0.185 0.19882803393883697
0.19 0.20448934031716537
0.195 0.21016048645016705
0.2 0.2158410613545958
0.20500000000000002 0.22153065409492168
0.21 0.22722885383283242
0.215 0.23293524987662995
0.22 0.23864943173051112
0.225 0.24437098914372624
0.23 0.250099512159606
0.23500000000000001 0.25583459116445006
0.24 0.26157581693626675
0.245 0.26732278069335824
0.25 0.2730750741427419
0.255 0.27883228952839934
0.26 0.2845940196793467
0.265 0.2903598580575171
0.27 0.2961293988054473
0.275 0.30190223679376205
0.28 0.307677967668446
0.28500000000000003 0.3134561878978993
0.29 0.31923649481976357
0.295 0.32501848668751787
0.3 0.33080176271683004
0.305 0.3365859231316609
0.31 0.3423705692101118
0.315 0.3481553033300081
0.32 0.3539397290142138
0.325 0.3597234509756645
0.33 0.36550607516211964
0.335 0.3712872088006187
0.34 0.3770664604416416
0.34500000000000003 0.3828434400029598
0.35000000000000003 0.3886177588131777
0.355 0.39438902965495193
0.36 0.4001568668078862
0.365 0.40592088609109256
0.37 0.41168070490541275
0.375 0.41743594227529524
0.38 0.42318621889031915
0.385 0.42893115714636
0.39 0.43467038118639134
0.395 0.4404035169409156
0.4 0.4461301921680185
0.405 0.4518500364930408
0.41000000000000003 0.45756268144786205
0.41500000000000004 0.46326776050979046
0.42 0.46896490914005295
0.425 0.47465376482188093
0.43 0.48033396709818343
0.435 0.4860051576088077
0.44 0.4916669801273754
0.445 0.49731908059769525
0.45 0.5029611071697422
0.455 0.5085927102352022
0.46 0.5142135424625749
0.465 0.5198232588318312
0.47000000000000003 0.5254215166686191
0.47500000000000003 0.5310079756780168
0.48 0.5365822979778241
0.485 0.5421441481313922
0.49 0.5476931931799836
0.495 0.5532291026746614
0.5 0.5587515487077023
0.505 0.5642602059435287
0.51 0.569754751649158
0.515 0.5752348657241652
0.52 0.580700230730152
0.525 0.5861505319197238
0.53 0.5915854572649679
0.535 0.5970046974854308
0.54 0.6024079460755905
0.545 0.6077948993318226
0.55 0.613165256378856
0.555 0.6185187191957149
0.56 0.6238549926411454
0.5650000000000001 0.6291737844785248
0.5700000000000001 0.6344748054002478
0.5750000000000001 0.6397577690515923
0.58 0.645022392054058
0.585 0.6502683940281778
0.59 0.6554954976158001
0.595 0.6607034285018388
0.6 0.6658919154354912
0.605 0.6710606902509194
0.61 0.6762094878873968
0.615 0.6813380464089149
0.62 0.6864461070232519
0.625 0.6915334141005007
0.63 0.6965997151910538
0.635 0.7016447610430467
0.64 0.7066683056192574
0.645 0.7116701061134612
0.65 0.7166499229662395
0.655 0.7216075198802453
0.66 0.7265426638349188
0.665 0.73145512510066
0.67 0.7363446772524521
0.675 0.7412110971829388
0.68 0.7460541651149547
0.685 0.7508736646135086
0.6900000000000001 0.7556693825972197
0.6950000000000001 0.7604411093492084
0.7000000000000001 0.7651886385274396
0.705 0.7699117671745218
0.71 0.774610295726961
0.715 0.7792840280238695
0.72 0.7839327713151326
0.725 0.7885563362690322
0.73 0.7931545369793291
0.735 0.7977271909718052
0.74 0.8022741192102667
0.745 0.8067951461020094
0.75 0.8112900995027481
0.755 0.8157588107210112
0.76 0.8202011145220017
0.765 0.8246168491309287
0.77 0.8290058562358069
0.775 0.8333679809897309
0.78 0.8377030720126224
0.785 0.8420109813924553
0.79 0.8462915646859588
0.795 0.850544680918802
0.8 0.8547701925852619
0.805 0.8589679656473783
0.81 0.8631378695335966
0.8150000000000001 0.8672797771369019
0.8200000000000001 0.8713935648124475
0.8250000000000001 0.8754791123746811
0.8300000000000001 0.87953630309397
0.835 0.8835650236927292
0.84 0.8875651643410564
0.845 0.8915366186518758
0.85 0.8954792836755947
0.855 0.8993930598942754
0.86 0.9032778512153274
0.865 0.9071335649647216
0.87 0.9109601118797321
0.875 0.9147574061012065
0.88 0.9185253651653719
0.885 0.9222639099951773
0.89 0.9259729648911783
0.895 0.9296524575219672
0.9 0.9333023189141526
0.905 0.9369224834418928
0.91 0.9405128888159873
0.915 0.9440734760725299
0.92 0.9476041895611294
0.925 0.9511049769326991
0.93 0.954575789126824
0.935 0.9580165803587054
0.9400000000000001 0.9614273081056917
0.9450000000000001 0.9648079330933969
0.9500000000000001 0.9681584192814129
0.9550000000000001 0.9714787338486205
0.96 0.9747688471781029
0.965 0.9780287328416677
0.97 0.9812583675839811
0.975 0.9844577313063202
0.98 0.9876268070499475
0.985 0.9907655809791143
0.99 0.9938740423636953
0.995 0.9969521835614621
1. 1.

==> cdf_tau_c_halfz_1.dat <==
0. 0.
0.005 0.005024874689065095
0.01 0.010098995050164983
0.015 0.015221600069057373
0.02 0.020391921610452335
0.025 0.025609184609979185
0.03 0.030872607267828478
0.035 0.03618140124400138
0.04 0.04153477185509791
0.045 0.04693191827257637
0.05 0.05237203372241295
0.055 0.0578543056860934
0.06 0.06337791610286636
0.065 0.06894204157318617
0.07 0.07454585356327836
0.075 0.08018851861075005
0.08 0.08586919853118291
0.085 0.09158705062562644
0.09 0.09734122788893018
0.095 0.10313087921883368
0.1 0.1089551496257487
0.105 0.11481318044315703
0.11 0.12070410953855393
0.115 0.12662707152486274
0.12 0.1325811979722502
0.125 0.13856561762026764
0.13 0.14457945659024773
0.135 0.1506218385978827
0.14 0.1566918851659116
0.145 0.16278871583684684
0.15 0.16891144838566408
0.155 0.17505919903238698
0.16 0.18123108265449317
0.165 0.1874262129990707
0.17 0.1936437028946546
0.17500000000000002 0.19988266446267067
0.18 0.20614220932841854
0.185 0.21242144883152236
0.19 0.2187194942357794
0.195 0.22503545693833948
0.2 0.23136844867814144
0.20500000000000002 0.2377175817435465
0.21 0.2440819691790913
0.215 0.2504607249913018
0.22 0.25685296435349547
0.225 0.2632578038095087
0.23 0.26967436147628443
0.23500000000000001 0.2761017572452532
0.24 0.28253911298244483
0.245 0.2889855527272679
0.25 0.29544020288989314
0.255 0.30190219244718064
0.26 0.308370653137088
0.265 0.3148447196515003
0.27 0.3213235298274233
0.275 0.32780622483647903
0.28 0.3342919493726483
0.28500000000000003 0.34077985183820325
0.29 0.34726908452777205
0.295 0.3537588038104843
0.3 0.36024817031014034
0.305 0.36673634908335173
0.31 0.3732225097956051
0.315 0.3797058268951917
0.32 0.38618547978495943
0.325 0.3926606529918336
0.33 0.3991305363340629
0.335 0.40559432508614024
0.34 0.4120512201413562
0.34500000000000003 0.41850042817193855
0.35000000000000003 0.4249411617867358
0.355 0.43137263968640205
0.36 0.4377940868160439
0.365 0.4442047345152872
0.37 0.4506038206657269
0.375 0.45699058983572305
0.38 0.46336429342250507
0.385 0.46972418979155217
0.39 0.4760695444132129
0.395 0.4823996299965354
0.4 0.48871372662027324
0.405 0.4950111218610409
0.41000000000000003 0.5012911109185871
0.41500000000000004 0.5075529967381612
0.42 0.5137960901299445
0.425 0.5200197098855242
0.43 0.5262231828913826
0.435 0.5324058442393865
0.44 0.5385670373342462
0.445 0.5447061139979344
0.45 0.5508224345710391
0.455 0.5569153680110387
0.46 0.5629842919874806
0.465 0.5690285929740513
0.47000000000000003 0.575047666337521
0.47500000000000003 0.5810409164235586
0.48 0.5870077566393956
0.485 0.5929476095333426
0.49 0.598859906871138
0.495 0.6047440897091323
0.5 0.6105996084642975
0.505 0.6164259229810584
0.51 0.6222225025949435
0.515 0.6279888261930557
0.52 0.6337243822713587
0.525 0.639428668988784
0.53 0.645101194218159
0.535 0.6507414755939589
0.54 0.65634904055689
0.545 0.6619234263953073
0.55 0.6674641802834751
0.555 0.672970859316679
0.56 0.6784430305431983
0.5650000000000001 0.6838802709931503
0.5700000000000001 0.6892821677042168
0.5750000000000001 0.6946483177442684
0.58 0.6999783282308978
0.585 0.7052718163478798
0.59 0.7105284093585726
0.595 0.7157477446162795
0.6 0.7209294695715875
0.605 0.7260732417767048
0.61 0.7311787288868157
0.615 0.7362456086584755
0.62 0.7412735689450686
0.625 0.7462623076893516
0.63 0.751211532913109
0.635 0.7561209627039432
0.64 0.7609903251992296
0.645 0.7658193585672598
0.65 0.7706078109856058
0.655 0.7753554406167305
0.66 0.7800620155808758
0.665 0.7847273139262623
0.67 0.7893511235966253
0.675 0.7939332423961281
0.68 0.7984734779516791
0.685 0.80297164767269
0.6900000000000001 0.8074275787083103
0.6950000000000001 0.8118411079021707
0.7000000000000001 0.8162120817446752
0.705 0.8205403563228765
0.71 0.8248257972679727
0.715 0.8290682797004632
0.72 0.8332676881730045
0.725 0.8374239166110016
0.73 0.8415368682509787
0.735 0.8456064555767677
0.74 0.8496326002535546
0.745 0.8536152330598279
0.75 0.8575542938172692
0.755 0.8614497313186278
0.76 0.8653015032536236
0.765 0.8691095761329216
0.77 0.8728739252102194
0.775 0.8765945344024947
0.78 0.8802713962084544
0.785 0.8839045116252321
0.79 0.8874938900633772
0.795 0.8910395492601818
0.8 0.8945415151913904
0.805 0.8979998219813382
0.81 0.9014145118115641
0.8150000000000001 0.9047856348279435
0.8200000000000001 0.908113249046388
0.8250000000000001 0.9113974202571583
0.8300000000000001 0.9146382219278361
0.835 0.9178357351050016
0.84 0.9209900483146646
0.845 0.9241012574614929
0.85 0.9271694657268881
0.855 0.9301947834659529
0.86 0.9331773281033976
0.865 0.9361172240284329
0.87 0.9390146024886936
0.875 0.941869601483243
0.88 0.9446823656547
0.885 0.9474530461805399
0.89 0.9501818006636116
0.895 0.9528687930219178
0.9 0.9555141933777059
0.905 0.9581181779459127
0.91 0.9606809289220101
0.915 0.9632026343692955
0.92 0.9656834881056742
0.925 0.9681236895899749
0.93 0.9705234438078462
0.935 0.9728829611572762
0.9400000000000001 0.9752024573337794
0.9450000000000001 0.977482153215294
0.9500000000000001 0.979722274746834
0.9550000000000001 0.9819230528249371
0.96 0.9840847231819518
0.965 0.9862075262702054
0.97 0.9882917071460944
0.975 0.9903375153541384
0.98 0.9923452048110386
0.985 0.9943150336897804
0.99 0.9962472643038199
0.995 0.9981421629913956
1. 1.

==> cs_tau_c_halfz.dat <==
0 -0.1875
0.02 -0.18661961926491852
0.03 -0.18618318749790075
0.04 -0.18574924495287554
0.05 -0.18531777906588517
0.06 -0.18488877713768764
0.07 -0.18446222634100862
0.08 -0.18403811372767045
0.09000000000000001 -0.1836164262355943
0.1 -0.18319715069567225
0.11 -0.18278027383850665
0.12000000000000001 -0.18236578230101377
0.13 -0.18195366263289045
0.13999999999999999 -0.18154390130294093
0.15 -0.18113648470526325
0.16 -0.18073139916529374
0.16999999999999998 -0.18032863094570845
0.18 -0.1799281662521817
0.19 -0.17952999123900037
0.19999999999999998 -0.17913409201453503
0.21 -0.17874045464656688
0.22 -0.17834906516747184
0.22999999999999998 -0.1779599095792619
0.24 -0.1775729738584844
0.25 -0.1771882439609804
0.26 -0.17680570582650337
0.27 -0.17642534538319882
0.28 -0.1760471485519472
0.29000000000000004 -0.17567110125057045
0.30000000000000004 -0.17529718939790517
0.31 -0.17492539891774295
0.32 -0.1745557157426401
0.33 -0.17418812581759924
0.34 -0.17382261510362393
0.35000000000000003 -0.17345916958114896
0.36000000000000004 -0.173097775253348
0.37000000000000005 -0.17273841814932142
0.38 -0.1723810843271659
0.39 -0.1720257598769283
0.4 -0.17167243092344636
0.41000000000000003 -0.17132108362907825
0.42000000000000004 -0.17097170419632313
0.43000000000000005 -0.17062427887033607
0.44 -0.17027879394133827
0.45 -0.16993523574692618
0.46 -0.16959359067428129
0.47000000000000003 -0.1692538451622832
0.48000000000000004 -0.16891598570352825
0.49000000000000005 -0.1685799988462561
0.5 -0.1682458711961866
0.51 -0.1679135894182695
0.52 -0.16758314023834886
0.53 -0.16725451044474499
0.54 -0.16692768688975582
0.55 -0.16660265649108016
0.56 -0.16627940623316487
0.5700000000000001 -0.16595792316847835
0.5800000000000001 -0.16563819441871244
0.5900000000000001 -0.16532020717591467
0.6 -0.1650039487035533
0.61 -0.164689406337517
0.62 -0.16437656748705104
0.63 -0.16406541963563237
0.64 -0.16375595034178522
0.65 -0.16344814723983933
0.66 -0.16314199804063237
0.67 -0.16283749053215896
0.68 -0.16253461258016738
0.6900000000000001 -0.16223335212870635
0.7000000000000001 -0.16193369720062312
0.7100000000000001 -0.161635635898015
0.7200000000000001 -0.16133915640263535
0.73 -0.1610442469762566
0.74 -0.16075089596099057
0.75 -0.16045909177956888
0.76 -0.16016882293558404
0.77 -0.15988007801369328
0.78 -0.15959284567978582
0.79 -0.1593071146811159
0.8 -0.15902287384640196
0.81 -0.15874011208589392
0.8200000000000001 -0.15845881839140954
0.8300000000000001 -0.15817898183634116
0.8400000000000001 -0.15790059157563402
0.8500000000000001 -0.15762363684573716
0.86 -0.15734810696452844
0.87 -0.15707399133121425
0.88 -0.15680127942620534
0.89 -0.15652996081096976
0.9 -0.1562600251278635
0.91 -0.1559914620999407
0.92 -0.15572426153074317
0.93 -0.15545841330407129
0.9400000000000001 -0.1551939073837362
0.9500000000000001 -0.154930733813295
0.9600000000000001 -0.154668882715769
0.9700000000000001 -0.15440834429334627
0.98 -0.15414910882706934
0.99 -0.15389116667650843
1. -0.15363450827942127

==> expost_data.csv <==
t,xstar,effective,CS
0.0,0.35,0.35,-0.28875
0.005,0.3525125628,0.35075,-0.2892372188
0.01,0.3550505051,0.3515,-0.289723875
0.015,0.3576142132,0.35225,-0.2902099687
0.02,0.3602040816,0.353,-0.2906955
0.025,0.3628205128,0.35375,-0.2911804688
0.03,0.3654639175,0.3545,-0.291664875
0.035,0.368134715,0.35525,-0.2921487188
0.04,0.3708333333,0.356,-0.292632
0.045,0.3735602094,0.35675,-0.2931147188
0.05,0.3763157895,0.3575,-0.293596875
0.055,0.3791005291,0.35825,-0.2940784687
0.06,0.3819148936,0.359,-0.2945595
0.065,0.3847593583,0.35975,-0.2950399687
0.07,0.3876344086,0.3605,-0.295519875
0.075,0.3905405405,0.36125,-0.2959992187
0.08,0.3934782609,0.362,-0.296478
0.085,0.3964480874,0.36275,-0.2969562188
0.09,0.3994505495,0.3635,-0.297433875
0.095,0.4024861878,0.36425,-0.2979109688
0.1,0.4055555556,0.365,-0.2983875
0.105,0.4086592179,0.36575,-0.2988634688
0.11,0.4117977528,0.3665,-0.299338875
0.115,0.4149717514,0.36725,-0.2998137187
0.12,0.4181818182,0.368,-0.300288
0.125,0.4214285714,0.36875,-0.3007617188
0.13,0.4247126437,0.3695,-0.301234875
0.135,0.4280346821,0.37025,-0.3017074687
0.14,0.4313953488,0.371,-0.3021795
0.145,0.4347953216,0.37175,-0.3026509687
0.15,0.4382352941,0.3725,-0.303121875
0.155,0.4417159763,0.37325,-0.3035922187
0.16,0.4452380952,0.374,-0.304062
0.165,0.4488023952,0.37475,-0.3045312187
0.17,0.4524096386,0.3755,-0.304999875
0.175,0.4560606061,0.37625,-0.3054679688
0.18,0.4597560976,0.377,-0.3059355
0.185,0.4634969325,0.37775,-0.3064024687
0.19,0.4672839506,0.3785,-0.306868875
0.195,0.4711180124,0.37925,-0.3073347187
0.2,0.475,0.38,-0.3078
0.205,0.4789308176,0.38075,-0.3082647187
0.21,0.4829113924,0.3815,-0.308728875
0.215,0.4869426752,0.38225,-0.3091924688
0.22,0.491025641,0.383,-0.3096555
0.225,0.4951612903,0.38375,-0.3101179687
0.23,0.4993506494,0.3845,-0.310579875
0.235,0.5035947712,0.38525,-0.3110412188
0.24,0.5078947368,0.386,-0.311502
0.245,0.5122516556,0.38675,-0.3119622188
0.25,0.5166666667,0.3875,-0.312421875
0.255,0.5211409396,0.38825,-0.3128809687
0.26,0.5256756757,0.389,-0.3133395
0.265,0.5302721088,0.38975,-0.3137974687
0.27,0.5349315068,0.3905,-0.314254875
0.275,0.5396551724,0.39125,-0.3147117187
0.28,0.5444444444,0.392,-0.315168
0.285,0.5493006993,0.39275,-0.3156237188
0.29,0.5542253521,0.3935,-0.316078875
0.295,0.5592198582,0.39425,-0.3165334687
0.3,0.5642857143,0.395,-0.3169875
0.305,0.5694244604,0.39575,-0.3174409687
0.31,0.5746376812,0.3965,-0.317893875
0.315,0.5799270073,0.39725,-0.3183462188
0.32,0.5852941176,0.398,-0.318798
0.325,0.5907407407,0.39875,-0.3192492188
0.33,0.5962686567,0.3995,-0.319699875
0.335,0.6018796992,0.40025,-0.3201499688
0.34,0.6075757576,0.401,-0.3205995
0.345,0.6133587786,0.40175,-0.3210484687
0.35,0.6192307692,0.4025,-0.321496875
0.355,0.6251937984,0.40325,-0.3219447187
0.36,0.63125,0.404,-0.322392
0.365,0.6374015748,0.40475,-0.3228387188
0.37,0.6436507937,0.4055,-0.323284875
0.375,0.65,0.40625,-0.3237304688
0.38,0.6564516129,0.407,-0.3241755
0.385,0.6630081301,0.40775,-0.3246199687
0.39,0.6696721311,0.4085,-0.325063875
0.395,0.676446281,0.40925,-0.3255072187
0.4,0.6833333333,0.41,-0.32595
0.405,0.6903361345,0.41075,-0.3263922188
0.41,0.6974576271,0.4115,-0.326833875
0.415,0.7047008547,0.41225,-0.3272749687
0.42,0.7120689655,0.413,-0.3277155
0.425,0.7195652174,0.41375,-0.3281554688
0.43,0.7271929825,0.4145,-0.328594875
0.435,0.7349557522,0.41525,-0.3290337187
0.44,0.7428571429,0.416,-0.329472
0.445,0.7509009009,0.41675,-0.3299097188
0.45,0.7590909091,0.4175,-0.330346875
0.455,0.7674311927,0.41825,-0.3307834687
0.46,0.7759259259,0.419,-0.3312195
0.465,0.7845794393,0.41975,-0.3316549688
0.47,0.7933962264,0.4205,-0.332089875
0.475,0.8023809524,0.42125,-0.3325242187
0.48,0.8115384615,0.422,-0.332958
0.485,0.8208737864,0.42275,-0.3333912187
0.49,0.8303921569,0.4235,-0.333823875
0.495,0.8400990099,0.42425,-0.3342559687
0.5,0.85,0.425,-0.3346875
0.505,0.8601010101,0.42575,-0.3351184688
0.51,0.8704081633,0.4265,-0.335548875
0.515,0.8809278351,0.42725,-0.3359787188
0.52,0.8916666667,0.428,-0.336408
0.525,0.9026315789,0.42875,-0.3368367187
0.53,0.9138297872,0.4295,-0.337264875
0.535,0.9252688172,0.43025,-0.3376924688
0.54,0.9369565217,0.431,-0.3381195
0.545,0.9489010989,0.43175,-0.3385459687
0.55,0.9611111111,0.4325,-0.338971875
0.555,0.9735955056,0.43325,-0.3393972187
0.56,0.9863636364,0.434,-0.339822
0.565,0.9994252874,0.43475,-0.3402462187
0.57,1.0127906977,0.4355,-0.340669875
0.575,1.0264705882,0.43625,-0.3410929688
0.58,1.0404761905,0.437,-0.3415155
0.585,1.0548192771,0.43775,-0.3419374687
0.59,1.0695121951,0.4385,-0.342358875
0.595,1.0845679012,0.43925,-0.3427797188
0.6,1.1,0.44,-0.3432
0.605,1.1158227848,0.44075,-0.3436197187
0.61,1.1320512821,0.4415,-0.344038875
0.615,1.1487012987,0.44225,-0.3444574688
0.62,1.1657894737,0.443,-0.3448755
0.625,1.1833333333,0.44375,-0.3452929687
0.63,1.2,0.444,-0.345432
0.635,1.2,0.438,-0.342078
0.64,1.2,0.432,-0.338688
0.645,1.2,0.426,-0.335262
0.65,1.2,0.42,-0.3318
0.655,1.2,0.414,-0.328302
0.66,1.2,0.408,-0.324768
0.665,1.2,0.402,-0.321198
0.67,1.2,0.396,-0.317592
0.675,1.2,0.39,-0.31395
0.68,1.2,0.384,-0.310272
0.685,1.2,0.378,-0.306558
0.69,1.2,0.372,-0.302808
0.695,1.2,0.366,-0.299022
0.7,1.2,0.36,-0.2952
0.705,1.2,0.354,-0.291342
0.71,1.2,0.348,-0.287448
0.715,1.2,0.342,-0.283518
0.72,1.2,0.336,-0.279552
0.725,1.2,0.33,-0.27555
0.73,1.2,0.324,-0.271512
0.735,1.2,0.318,-0.267438
0.74,1.2,0.312,-0.263328
0.745,1.2,0.306,-0.259182
0.75,1.2,0.3,-0.255
0.755,1.2,0.294,-0.250782
0.76,1.2,0.288,-0.246528
0.765,1.2,0.282,-0.242238
0.77,1.2,0.276,-0.237912
0.775,1.2,0.27,-0.23355
0.78,1.2,0.264,-0.229152
0.785,1.2,0.258,-0.224718
0.79,1.2,0.252,-0.220248
0.795,1.2,0.246,-0.215742
0.8,1.2,0.24,-0.2112
0.805,1.2,0.234,-0.206622
0.81,1.2,0.228,-0.202008
0.815,1.2,0.222,-0.197358
0.82,1.2,0.216,-0.192672
0.825,1.2,0.21,-0.18795
0.83,1.2,0.204,-0.183192
0.835,1.2,0.198,-0.178398
0.84,1.2,0.192,-0.173568
0.845,1.2,0.186,-0.168702
0.85,1.2,0.18,-0.1638
0.855,1.2,0.174,-0.158862
0.86,1.2,0.168,-0.153888
0.865,1.2,0.162,-0.148878
0.87,1.2,0.156,-0.143832
0.875,1.2,0.15,-0.13875
0.88,1.2,0.144,-0.133632
0.885,1.2,0.138,-0.128478
0.89,1.2,0.132,-0.123288
0.895,1.2,0.126,-0.118062
0.9,1.2,0.12,-0.1128
0.905,1.2,0.114,-0.107502
0.91,1.2,0.108,-0.102168
0.915,1.2,0.102,-0.096798
0.92,1.2,0.096,-0.091392
0.925,1.2,0.09,-0.08595
0.93,1.2,0.084,-0.080472
0.935,1.2,0.078,-0.074958
0.94,1.2,0.072,-0.069408
0.945,1.2,0.066,-0.063822
0.95,1.2,0.06,-0.0582
0.955,1.2,0.054,-0.052542
0.96,1.2,0.048,-0.046848
0.965,1.2,0.042,-0.041118
0.97,1.2,0.036,-0.035352
0.975,1.2,0.03,-0.02955
0.98,1.2,0.024,-0.023712
0.985,1.2,0.018,-0.017838
0.99,1.2,0.012,-0.011928
0.995,1.2,0.006,-0.005982
1.0,1.2,0.0,-0.0


==> xstar_tau_c_halfz.dat <==
0 0.5
0.02 0.49751249907340533
0.03 0.49627812033659136
0.04 0.4950499853478842
0.05 0.4938280894388448
0.06 0.4926124266955879
0.07 0.4914029899978747
0.08 0.4901997710577017
0.09000000000000001 0.489002760457361
0.1 0.48781194768695135
0.11 0.4866273211813196
0.12000000000000001 0.4854488683564165
0.13 0.4842765756450495
0.13999999999999999 0.48311042853202063
0.15 0.481950411588636
0.16 0.48079650850657757
0.16999999999999998 0.47964870213112826
0.18 0.4785069744937423
0.19 0.4773713068439568
0.19999999999999998 0.47624167968063813
0.21 0.4751180727825614
0.22 0.47400046523832
0.22999999999999998 0.47288883547556554
0.24 0.4717831612895768
0.25 0.4706834198711606
0.26 0.4695895878338853
0.27 0.46850164124065125
0.28 0.46741955562960036
0.29000000000000004 0.4663433060393712
0.30000000000000004 0.4652728670337036
0.31 0.4642082127253986
0.32 0.46314931679964166
0.33 0.46209615253669395
0.34 0.46104869283396127
0.35000000000000003 0.4600069102274472
0.36000000000000004 0.45897077691259974
0.37000000000000005 0.4579402647645589
0.38 0.45691534535781636
0.39 0.4558959899852941
0.4 0.45488216967685347
0.41000000000000003 0.4538738552172434
0.42000000000000004 0.4528710171634982
0.43000000000000005 0.4518736258617954
0.44 0.4508816514637829
0.45 0.44989506394238665
0.46 0.44891383310710925
0.47000000000000003 0.4479379286188299
0.48000000000000004 0.44696732000411576
0.49000000000000005 0.44600197666905594
0.5 0.4450418679126288
0.51 0.44408696293961225
0.52 0.4431372308730486
0.53 0.44219264076627357
0.54 0.4412531616145205
0.55 0.4403187623661096
0.56 0.43938941193323305
0.5700000000000001 0.43846507920234556
0.5800000000000001 0.4375457330441706
0.5900000000000001 0.4366313423233324
0.6 0.43572187590762357
0.61 0.4348173026769176
0.62 0.43391759153173604
0.63 0.4330227114014801
0.64 0.43213263125233503
0.65 0.43124732009485783
0.66 0.43036674699125527
0.67 0.4294908810623629
0.68 0.4286196914943326
0.6900000000000001 0.42775314754503746
0.7000000000000001 0.4268912185502022
0.7100000000000001 0.42603387392926734
0.7200000000000001 0.4251810831909952
0.73 0.4243328159388251
0.74 0.4234890418759861
0.75 0.4226497308103742
0.76 0.42181485265920127
0.77 0.42098437745342326
0.78 0.4201582753419545
0.79 0.4193365165956746
0.8 0.418519071611235
0.81 0.4177059109146716
0.8200000000000001 0.41689700516482925
0.8300000000000001 0.4160923251566052
0.8400000000000001 0.4152918418240168
0.8500000000000001 0.4144955262430991
0.86 0.41370334963463956
0.87 0.41291528336675287
0.88 0.4121312989573042
0.89 0.4113513680761834
0.9 0.41057546254743704
0.91 0.40980355435126364
0.92 0.40903561562587426
0.93 0.40827161866922634
0.9400000000000001 0.40751153594063333
0.9500000000000001 0.4067553400622558
0.9600000000000001 0.4060030038204765
0.9700000000000001 0.4052545001671661
0.98 0.40450980222084143
0.99 0.40376888326772153
1. 0.4030317167626848
